Learning Multiparametric Biomarkers for Assessing MR-Guided Focused Ultrasound Treatment of Malignant Tumors

Noninvasive MR-guided focused ultrasound (MRgFUS) treatments are promising alternatives to the surgical removal of malignant tumors. A significant challenge is assessing the viability of treated tissue during and immediately after MRgFUS procedures. Current clinical assessment uses the nonperfused volume (NPV) biomarker immediately after treatment from contrast-enhanced MRI. The NPV has variable accuracy, and the use of contrast agent prevents continuing MRgFUS treatment if tumor coverage is inadequate. This work presents a novel, noncontrast, learned multiparametric MR biomarker that can be used during treatment for intratreatment assessment, validated in a VX2 rabbit tumor model. A deep convolutional neural network was trained on noncontrast multiparametric MR images using the NPV biomarker from follow-up MR imaging (3-5 days after MRgFUS treatment) as the accurate label of nonviable tissue. A novel volume-conserving registration algorithm yielded a voxel-wise correlation between treatment and follow-up NPV, providing a rigorous validation of the biomarker. The learned noncontrast multiparametric MR biomarker predicted the follow-up NPV with an average DICE coefficient of 0.71, substantially outperforming the current clinical standard (DICE coefficient = 0.53). Noncontrast multiparametric MR imaging integrated with a deep convolutional neural network provides a more accurate prediction of MRgFUS treatment outcome than current contrast-based techniques.

==> Figures/Error_figure/stats.csv <==
num, mm, ms, dm, ds, ttm, tts, uvm, uvs
1.000000000000000000e+00,1.364299831952306530e+00,4.786618871012321419e-01,1.856644597259889951e+00,1.275190122237769508e+00,8.257114361063158103e-01,4.219584101793447117e-01,9.238734318617465302e-01,5.944932704938464818e-01
2.000000000000000000e+00,1.388654485169415143e+00,4.723609195235256575e-01,2.669200617284527066e+00,1.211579717462659467e+00,9.232070128195728476e-01,4.756576080347026947e-01,7.331684433375784682e-01,3.514237393612890115e-01
3.000000000000000000e+00,1.597333926622004574e+00,7.914026756423818698e-01,1.410661830435688602e+00,8.724909132553986257e-01,1.222229687559639011e+00,6.897917598622747004e-01,1.269981725948286844e+00,7.023058111505129375e-01
4.000000000000000000e+00,1.440198335645650474e+00,5.737271540167941941e-01,1.182165212685716060e+00,7.053591479635211714e-01,1.057935725318732034e+00,6.200075392446587896e-01,1.052253769281109363e+00,5.800771320654437568e-01
5.000000000000000000e+00,1.207266551423294088e+00,5.055370024728242928e-01,2.781000573362135242e+00,1.981473691951084692e+00,9.372955686798524200e-01,5.161400929968776863e-01,8.558972955821280149e-01,3.569449330635379725e-01
6.000000000000000000e+00,1.082620750419901468e+00,5.104316002286982679e-01,1.236763420446933770e+00,1.094185271285486705e+00,8.593272445992735653e-01,4.170500008511730528e-01,8.333718439025361580e-01,4.947281193239205233e-01
7.000000000000000000e+00,1.155898000292204797e+00,5.608343824328306804e-01,1.330333343598218088e+00,8.223907052229926240e-01,8.314807011903527778e-01,5.262134494728665235e-01,6.475715667110528706e-01,3.793386656774881405e-01
8.000000000000000000e+00,1.447842375142478266e+00,5.252814250735494683e-01,1.073802606446698338e+00,5.735089762751203191e-01,8.212339108717930936e-01,4.187710200996040966e-01,8.441226120400741051e-01,4.203024093951415185e-01


==> Figures/Robust/stats_0.1.csv <==
xmean, xstd, ymean, ypstd, ymstd
0.000000000000000000e+00,0.000000000000000000e+00,1.261138798503536051e+00,1.823442422366782889e+00,6.988351746402892140e-01
2.698424900335506527e-01,3.018968047153803083e-02,1.266905361239010874e+00,1.841408986303599171e+00,6.924017361744224663e-01
5.228263402524767622e-01,5.407917754682375205e-02,1.275645583433819397e+00,1.876175793964112160e+00,6.751153729035267448e-01
9.072249238911425095e-01,1.063737342815975068e-01,1.278767974424500853e+00,1.849261364980204103e+00,7.082745838687977136e-01
1.091999959148754584e+00,9.920350735647538720e-02,1.271406306031435562e+00,1.797389998411524692e+00,7.454226136513464329e-01
1.337661427962143490e+00,2.053037404709167346e-01,1.391358847062482695e+00,2.061082365363916313e+00,7.216353287610491885e-01
1.458680986625345621e+00,2.014217833753159104e-01,1.343097771690804354e+00,1.985965461449175518e+00,7.002300819324330794e-01
2.213055356923779193e+00,2.694778048591391362e-01,1.537304508193262809e+00,2.368616748081999734e+00,7.059922683045258829e-01
2.779715745776715874e+00,3.286887409090348822e-01,1.733976186454195156e+00,2.620614848858892287e+00,8.473375240494982474e-01
3.318731510164130594e+00,3.529388606271658957e-01,1.869317192112234682e+00,3.217580815369746716e+00,5.210535688547224265e-01
4.309115198907482736e+00,6.038904693963766945e-01,2.107299480645048906e+00,3.824938041318144855e+00,3.896609199719529570e-01
6.449859365196886074e+00,7.266538178480601573e-01,4.494673311930151627e+00,8.544408243763299993e+00,4.449383800970023728e-01
8.888133390861948868e+00,1.152245284432509953e+00,6.137351928218864217e+00,1.059708930778396230e+01,1.677614548653766136e+00
1.207376881073789576e+01,1.354003874891538839e+00,7.990643084270172558e+00,1.370093773463043441e+01,2.280348433909910710e+00
1.796734760054826552e+01,2.501776083067289935e+00,1.373607536831661413e+01,2.164977993470598250e+01,5.822370801927247541e+00


==> Figures/Robust/stats_0.2.csv <==
xmean, xstd, ymean, ypstd, ymstd
0.000000000000000000e+00,0.000000000000000000e+00,1.248848931340769353e+00,1.780862463568344101e+00,7.168353991131947156e-01
2.737553253199603853e-01,3.520974829246798637e-02,1.254824860733642966e+00,1.790012885491127026e+00,7.196368359761587952e-01
5.532073374690474887e-01,5.614884222456642537e-02,1.292725636705807091e+00,1.838457210054598834e+00,7.469940633570153476e-01
7.820745600220913030e-01,9.939845213410825053e-02,1.281968796754934248e+00,1.838531663980857545e+00,7.254059295290108400e-01
9.925377939416484274e-01,1.179030996338482212e-01,1.294156931795706011e+00,1.891013434123911985e+00,6.973004294674999270e-01
1.364346208575943908e+00,1.254287918051801842e-01,1.423155549052067759e+00,2.020214350526072344e+00,8.260967475780632840e-01
1.536805442583406123e+00,2.885057863022089664e-01,1.401181203562761102e+00,2.029409160752543961e+00,7.729532463729784642e-01
2.051442382228009897e+00,2.040595660238542775e-01,1.518469499106454901e+00,2.328924866156256712e+00,7.080141320566532004e-01
2.895729207788191761e+00,2.253991469388198221e-01,1.735752051185111666e+00,2.503893138967688170e+00,9.676109634025350514e-01
3.273685967525851392e+00,2.525454025713085304e-01,1.905466331717555750e+00,3.054666756456223098e+00,7.562659069788881805e-01
4.316525097028991453e+00,4.484468146878236028e-01,2.610815024042460131e+00,4.475003815499206006e+00,7.466262325857142557e-01
6.261626758200152132e+00,7.321989383848043209e-01,3.785483070511946657e+00,6.130637007551817064e+00,1.440329133472075807e+00
8.544784598134794962e+00,1.490237827652304725e+00,5.939287038672185659e+00,9.892496393081549044e+00,1.986077684262822274e+00
1.256394412763958002e+01,1.362076839865773881e+00,7.861470879119761612e+00,1.253781214580298453e+01,3.185129612436539581e+00
1.853809621494624338e+01,2.103876661001226278e+00,1.288997635450868451e+01,2.008318164033204312e+01,5.696771068685326789e+00


==> Figures/Robust/stats_0.3.csv <==
xmean, xstd, ymean, ypstd, ymstd
0.000000000000000000e+00,0.000000000000000000e+00,1.249666626314898554e+00,1.777289832247391566e+00,7.220434203824056540e-01
2.825998740793225772e-01,4.935031727521742989e-02,1.259732190478888736e+00,1.791985275511487785e+00,7.274791054462896867e-01
5.176976164290356675e-01,6.147720645762824038e-02,1.245720708929073384e+00,1.782321506561546531e+00,7.091199112966001250e-01
8.313014746244374864e-01,1.084934724755831775e-01,1.296042756675454433e+00,1.854368895470709599e+00,7.377166178801992658e-01
1.109548604081883383e+00,4.567400033287095235e-02,1.359873284513007929e+00,1.956237967518891452e+00,7.635086015071245180e-01
1.360862864338206801e+00,1.795263347593061831e-01,1.354576028775941632e+00,1.962281649043800869e+00,7.468704085080823951e-01
1.636488954092168546e+00,1.601770036957425036e-01,1.605071966174139719e+00,2.473579865238629605e+00,7.365640671096499448e-01
2.173795226133997893e+00,2.861024373624989625e-01,1.556360920065134046e+00,2.347829976106050154e+00,7.648918640242178268e-01
2.730645517411511403e+00,2.092834369178355747e-01,1.754787339121266942e+00,2.759441099961819965e+00,7.501335782807139196e-01
3.281485795625015633e+00,3.453680792006594835e-01,2.022386343528354224e+00,3.328852524726173101e+00,7.159201623305353479e-01
4.373788403923853707e+00,5.061271330213612529e-01,2.987014035793147393e+00,5.030235463482087610e+00,9.437926081042076198e-01
6.400550051543760333e+00,8.153667791945772292e-01,4.710623067770759675e+00,7.677461153623270640e+00,1.743784981918248711e+00
8.752101151477406304e+00,6.722590126534062627e-01,5.556870375312355392e+00,8.710556052471387645e+00,2.403184698153323140e+00
1.253491561537065024e+01,1.156538982304034624e+00,9.230791285725807427e+00,1.339612829932655913e+01,5.065454272125056612e+00
1.692696233030812891e+01,1.589983435447551940e+00,1.260267008556485635e+01,2.050307772646513627e+01,4.702262444664577323e+00


==> Figures/Robust/stats_0.4.csv <==
xmean, xstd, ymean, ypstd, ymstd
0.000000000000000000e+00,0.000000000000000000e+00,1.256727621153616692e+00,1.786030102709302181e+00,7.274251395979312029e-01
2.599588057749975256e-01,3.157558826080339442e-02,1.260340261259698114e+00,1.797590851529646816e+00,7.230896709897494112e-01
5.665806063120644165e-01,6.085426701403340299e-02,1.260522923650887916e+00,1.814579771004138697e+00,7.064660762976371355e-01
8.496866478982816329e-01,1.085276247077732181e-01,1.362076723831413094e+00,1.956168914403656922e+00,7.679845332591692664e-01
9.568517739112096798e-01,7.324002217039282669e-02,1.334622102281799227e+00,1.943410373610857889e+00,7.258338309527404553e-01
1.432446748215266519e+00,1.919460767989842054e-01,1.435766781938838221e+00,2.075244150169385460e+00,7.962894137082909829e-01
1.710539583321720736e+00,3.365250219549787425e-01,1.628787654317192857e+00,2.483986785779791262e+00,7.735885228545942294e-01
2.346730227889690212e+00,5.771235539794351554e-01,1.732857008088883877e+00,2.749545739907361508e+00,7.161682762704060234e-01
2.736089087968214706e+00,2.630559115406017057e-01,2.189581845369224844e+00,3.711815335946135441e+00,6.673483547923142467e-01
3.334943607726826187e+00,2.519940383424232322e-01,2.188212299665205585e+00,3.553907416454499035e+00,8.225171828759121340e-01
4.224244451784386456e+00,3.118577555560391179e-01,2.437407507805137818e+00,3.877479399205146393e+00,9.973356164051294659e-01
6.530558356991965852e+00,6.325486265742182868e-01,4.210284286654887964e+00,7.267129107719918046e+00,1.153439465589857882e+00
8.793196235110265491e+00,8.051989883681656135e-01,6.658663741162851757e+00,1.131899536799145700e+01,1.998332114334246512e+00
1.394407558738290298e+01,1.837257154088582700e+00,8.653552873645399046e+00,1.308465091072834774e+01,4.222454836562450353e+00
1.794559567528564159e+01,1.711633122718765554e+00,1.452259880411279802e+01,2.268887187960969243e+01,6.356325728615901838e+00


==> Figures/step_size_comp/stats.csv <==
steps, percent, pp_std, pm_std, error, ep_std, em_std
1.000000000000000000e+00,9.545977732638738500e-01,1.714028343668231535e+00,1.951672028595162756e-01,2.356599561811230537e+00,2.597048226474026666e+00,2.116150897148434407e+00
5.623413251903490728e-01,4.329904698121905260e-01,6.688212829854967012e-01,1.971596566388842953e-01,1.548622664877041366e+00,1.983640432509227836e+00,1.113604897244854897e+00
3.162277660168379412e-01,2.246543344111841534e-01,3.835920297939044987e-01,6.571663902846378025e-02,1.397704994908943732e+00,1.789388718196669226e+00,1.006021271621218238e+00
1.778279410038922925e-01,2.476760506868066480e-01,3.687599102694388287e-01,1.265921911041744674e-01,1.337493228183438854e+00,1.644418042964120197e+00,1.030568413402757511e+00
1.000000000000000056e-01,2.673575752041088549e-01,3.781995002032157438e-01,1.565156502050019660e-01,1.278338344649584624e+00,1.464795570183872631e+00,1.091881119115296617e+00
5.623413251903491145e-02,2.756829420834627786e-01,4.057684554864966486e-01,1.455974286804289086e-01,1.235841540049613885e+00,1.343499389147539524e+00,1.128183690951688245e+00
3.162277660168379134e-02,2.855112390960275470e-01,3.913093906236003172e-01,1.797130875684547768e-01,1.221995351023723586e+00,1.332660631236794568e+00,1.111330070810652604e+00
1.778279410038922925e-02,2.682548002934560527e-01,3.781555119255638475e-01,1.583540886613482301e-01,1.289444799624046789e+00,1.413079735383061308e+00,1.165809863865032270e+00
1.000000000000000021e-02,2.432880566040394321e-01,3.455770792882272291e-01,1.409990339198516074e-01,1.391158730293506007e+00,1.586958886198127860e+00,1.195358574388884154e+00
5.623413251903490971e-03,2.434902491963816529e-01,3.594696435154348668e-01,1.275108548773284112e-01,1.460477043141374498e+00,1.707394071895826704e+00,1.213560014386922292e+00


==> Figures/volume_change/changes.csv <==
num, orig, comp, compp, incomp, incompp
1.0,1334.8,905.3,-32.2,1340.5,0.4
2.0,38.0,55.8,46.8,40.4,6.4
3.0,915.4,903.4,-1.3,931.1,1.7
4.0,161.0,145.1,-9.9,162.4,0.9
5.0,20.4,12.6,-38.1,20.0,-2.0
6.0,1949.1,1614.4,-17.2,1956.2,0.4
7.0,2628.1,3268.8,24.4,2646.1,0.7
8.0,3959.4,3878.7,-2.0,3950.3,-0.2

